Adversarial Generation of Continuous Images

In most existing learning systems, images are typically viewed as 2D pixel arrays. However, in another paradigm gaining popularity, a 2D image is represented as an implicit neural representation (INR) - an MLP that predicts an RGB pixel value given its (x,y) coordinate. In this paper, we propose two novel architectural techniques for building INR-based image decoders: factorized multiplicative modulation and multi-scale INRs, and use them to build a state-of-the-art continuous image GAN. Previous attempts to adapt INRs for image generation were limited to MNIST-like datasets and do not scale to complex real-world data. Our proposed INR-GAN architecture improves the performance of continuous image generators by several times, greatly reducing the gap between continuous image GANs and pixel-based ones. Apart from that, we explore several exciting properties of the INR-based decoders, like out-of-the-box superresolution, meaningful image-space interpolation, accelerated inference of low-resolution images, an ability to extrapolate outside of image boundaries, and strong geometric prior. The project page is located at https://universome.github.io/inr-gan.

==> images/fmm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-5.5, -1.5) {};
		\node [style=none] (3) at (-5.5, -1) {};
		\node [style=none] (4) at (-3, -1.5) {};
		\node [style=none] (5) at (-3, -1) {};
		\node [style=none] (6) at (-2.5, -1.5) {};
		\node [style=none] (7) at (-2.5, -1) {};
		\node [style=none] (8) at (-2, -1.5) {};
		\node [style=none] (9) at (-2, -1) {};
		\node [style=none] (10) at (-1.5, -1.5) {};
		\node [style=none] (11) at (-1.5, -1) {};
		\node [style=none] (12) at (-1, -1.5) {};
		\node [style=none] (13) at (-1, -1) {};
		\node [style=none] (14) at (-0.5, -1.5) {};
		\node [style=none] (15) at (-0.5, -1) {};
		\node [style=none] (16) at (0, -1.5) {};
		\node [style=none] (17) at (0, -1) {};
		\node [style=none] (18) at (0.5, -1.5) {};
		\node [style=none] (19) at (0.5, -1) {};
		\node [style=none] (20) at (1, -1.5) {};
		\node [style=none] (21) at (1, -1) {};
		\node [style=none] (22) at (1.5, -1.5) {};
		\node [style=none] (23) at (1.5, -1) {};
		\node [style=none] (24) at (2, -1.5) {};
		\node [style=none] (25) at (2, -1) {};
		\node [style=none] (26) at (2.5, -1.5) {};
		\node [style=none] (27) at (2.5, -1) {};
		\node [style=none] (28) at (3, -1.5) {};
		\node [style=none] (29) at (3, -1) {};
		\node [style=none] (30) at (5.5, -1.5) {};
		\node [style=none] (31) at (5.5, -1) {};
		\node [style=blue square] (32) at (-2.75, -1.25) {};
		\node [style=blue square] (33) at (-2.25, -1.25) {};
		\node [style=blue square] (34) at (-1.75, -1.25) {};
		\node [style=blue square] (35) at (-1.25, -1.25) {};
		\node [style=blue square] (36) at (-0.75, -1.25) {};
		\node [style=blue square] (37) at (-0.25, -1.25) {};
		\node [style=green square] (38) at (0.25, -1.25) {};
		\node [style=green square] (39) at (0.75, -1.25) {};
		\node [style=green square] (40) at (1.25, -1.25) {};
		\node [style=green square] (41) at (1.75, -1.25) {};
		\node [style=green square] (42) at (2.25, -1.25) {};
		\node [style=green square] (43) at (2.75, -1.25) {};
		\node [style=blue square] (44) at (-1.5, 2.75) {};
		\node [style=blue square] (45) at (-1, 2.75) {};
		\node [style=blue square] (46) at (-1.5, 2.25) {};
		\node [style=blue square] (47) at (-1, 2.25) {};
		\node [style=blue square] (48) at (-1.5, 1.75) {};
		\node [style=blue square] (49) at (-1, 1.75) {};
		\node [style=green square] (50) at (0.5, 2.25) {};
		\node [style=green square] (51) at (1, 2.25) {};
		\node [style=green square] (52) at (1.5, 2.25) {};
		\node [style=green square] (53) at (0.5, 1.75) {};
		\node [style=green square] (54) at (1, 1.75) {};
		\node [style=green square] (55) at (1.5, 1.75) {};
		\node [style=none] (56) at (-0.25, 2) {\scalebox{2}{$\bm \times$}};
		\node [style=none] (57) at (-2, -0.5) {};
		\node [style=none] (58) at (-1.5, 0.5) {};
		\node [style=none] (59) at (2, -0.5) {};
		\node [style=none] (60) at (1.75, 0.75) {};
		\node [style=none] (62) at (-2, 1) {};
		\node [style=none] (63) at (-2, 3) {};
		\node [style=none] (64) at (-3, 2) {\scalebox{2}{$\bm \odot\ \sigma$}};
		\node [style=none] (65) at (2.25, 3) {};
		\node [style=none] (66) at (2.25, 1) {};
		%\node [style=none] (67) at (0, -2) {\scalebox{2}{$\bm \theta$}};
		\node [style=none] (67) at (0, -0.3) {\scalebox{3}{$\bm \theta$}};
		%\node [style=none] (67) at (-6.2, -1.2) {\scalebox{3}{$\bm \theta$}};
		\node [style=grey square] (68) at (-5, 2.75) {};
		\node [style=grey square] (69) at (-4.5, 2.75) {};
		\node [style=grey square] (70) at (-4, 2.75) {};
		\node [style=grey square] (71) at (-5, 2.25) {};
		\node [style=grey square] (72) at (-4.5, 2.25) {};
		\node [style=grey square] (73) at (-4, 2.25) {};
		\node [style=grey square] (74) at (-5, 1.75) {};
		\node [style=grey square] (75) at (-4.5, 1.75) {};
		\node [style=grey square] (76) at (-4, 1.75) {};
		\node [style=none] (77) at (4.75, -1.25) {\scalebox{2}{...}};
		\node [style=none] (78) at (-4.75, -1.25) {\scalebox{2}{...}};
		\node [style=none] (79) at (3, 2) {\scalebox{2}{$\bm =$}};
		\node [style=none] (80) at (-4.75, 3.5) {\scalebox{2}{$\bm W_s^\ell$}};
		\node [style=none] (81) at (-1.25, 3.5) {\scalebox{2}{$\bm A^\ell$}};
		\node [style=none] (82) at (1.4, 3.5) {\scalebox{2}{$\bm B^\ell$}};
		\node [style=none] (83) at (4.5, 3.5) {\scalebox{2}{$\bm W^\ell$}};
		\node [style=rainbow square 3] (84) at (3.75, 2.75) {};
		\node [style=rainbow square 3] (85) at (3.75, 2.25) {};
		\node [style=rainbow square 3] (86) at (3.75, 1.75) {};
		\node [style=rainbow square 3] (87) at (4.25, 2.75) {};
		\node [style=rainbow square 3] (88) at (4.25, 2.25) {};
		\node [style=rainbow square 3] (89) at (4.25, 1.75) {};
		\node [style=rainbow square 3] (90) at (4.75, 2.75) {};
		\node [style=rainbow square 3] (91) at (4.75, 2.25) {};
		\node [style=rainbow square 3] (92) at (4.75, 1.75) {};
		\node [style=rainbow square 3] (93) at (5.25, 2.75) {};
		\node [style=rainbow square 3] (94) at (5.25, 2.25) {};
		\node [style=rainbow square 3] (95) at (5.25, 1.75) {};
		\node [style=rainbow square 3] (96) at (3.75, 1.25) {};
		\node [style=rainbow square 3] (97) at (4.25, 1.25) {};
		\node [style=rainbow square 3] (98) at (4.75, 1.25) {};
		\node [style=rainbow square 3] (99) at (5.25, 1.25) {};
		\node [style=grey square] (100) at (-5.5, 2.75) {};
		\node [style=grey square] (101) at (-5.5, 2.25) {};
		\node [style=grey square] (102) at (-5.5, 1.75) {};
		\node [style=grey square] (103) at (-5, 1.25) {};
		\node [style=grey square] (104) at (-4.5, 1.25) {};
		\node [style=grey square] (105) at (-4, 1.25) {};
		\node [style=grey square] (106) at (-5.5, 1.25) {};
		\node [style=green square] (107) at (2, 2.25) {};
		\node [style=green square] (108) at (2, 1.75) {};
		\node [style=blue square] (109) at (-1.5, 1.25) {};
		\node [style=blue square] (110) at (-1, 1.25) {};
		\node [style=none] (111) at (-4, -1.5) {};
		\node [style=none] (112) at (-4, -1) {};
		\node [style=none] (113) at (-3.5, -1.5) {};
		\node [style=none] (114) at (-3.5, -1) {};
		\node [style=blue square] (115) at (-3.75, -1.25) {};
		\node [style=blue square] (116) at (-3.25, -1.25) {};
		\node [style=none] (117) at (3.5, -1.5) {};
		\node [style=none] (118) at (3.5, -1) {};
		\node [style=none] (119) at (4, -1.5) {};
		\node [style=none] (120) at (4, -1) {};
		\node [style=green square] (121) at (3.25, -1.25) {};
		\node [style=green square] (122) at (3.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4.center);
		\draw (7.center) to (6.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (10.center);
		\draw (13.center) to (12.center);
		\draw (15.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (19.center) to (18.center);
		\draw (21.center) to (20.center);
		\draw (23.center) to (22.center);
		\draw (25.center) to (24.center);
		\draw (27.center) to (26.center);
		\draw (29.center) to (28.center);
		\draw (3.center) to (31.center);
		\draw (2.center) to (30.center);
		\draw [style=big arrow, bend left] (57.center) to (58.center);
		\draw [style=big arrow, bend right=15, looseness=1.25] (59.center) to (60.center);
		\draw [style=thick line, bend left=45, looseness=0.75] (62.center) to (63.center);
		\draw [style=thick line, bend left=45, looseness=0.75] (65.center) to (66.center);
		\draw (112.center) to (111.center);
		\draw (114.center) to (113.center);
		\draw (118.center) to (117.center);
		\draw (120.center) to (119.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> styles/tikz-styles.tikz <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]


% Node styles
\tikzstyle{pixel coord}=[fill={rgb,255: red,76; green,148; blue,255}, draw=black, scale=0.9, minimum width=0.25cm, minimum height=0.25cm]
\tikzstyle{sine}=[fill={rgb,255: red,157; green,255; blue,249}, draw=black, shape=circle]
\tikzstyle{relu}=[line width=0.3mm,fill=white, draw=black, shape=circle]
\tikzstyle{red}=[fill={rgb,255: red,231; green,76; blue,60}, draw=black, shape=circle]
\tikzstyle{green}=[fill={rgb,255: red,46; green,204; blue,113}, draw=black, shape=circle]
\tikzstyle{blue}=[fill={rgb,255: red,52; green,152; blue,219}, draw=black, shape=circle]
\tikzstyle{l1 pixel coord neuron}=[line width=0.5mm,draw={rgb,255: red,114; green,58; blue,255}, shape=circle]
\tikzstyle{l2 pixel coord neuron}=[line width=0.5mm,draw={rgb,255: red,211; green,84; blue,0}, shape=circle]
\tikzstyle{l3 pixel coord neuron}=[line width=0.5mm,draw={rgb,255: red,76; green,148; blue,255}, shape=circle]
\tikzstyle{l1 pixel coord}=[fill={rgb,255: red,114; green,58; blue,255}, draw=black, shape=circle, scale=0.8]
\tikzstyle{l2 pixel coord}=[fill={rgb,255: red,211; green,84; blue,0}, draw=black, shape=circle, scale=0.8]
\tikzstyle{l3 pixel coord}=[fill={rgb,255: red,76; green,148; blue,255}, draw=black, shape=circle, scale=0.8]
\tikzstyle{pixel-circle}=[fill={rgb,255: red,76; green,148; blue,255}, draw=black, shape=circle, scale=0.2]
\tikzstyle{input neuron}=[draw={rgb,255: red,52; green,152; blue,219}, shape=circle, scale=0.7, line width=0.3mm]
\tikzstyle{blue square}=[fill={rgb,255: red,76; green,148; blue,255}, draw=black, shape=rectangle, scale=2.0]
\tikzstyle{green square}=[fill={rgb,255: red,1; green,255; blue,128}, draw=black, shape=rectangle, scale=2.0]
\tikzstyle{grey square}=[fill={rgb,255: red,191; green,191; blue,191}, draw=black, shape=rectangle, scale=2.0]
\tikzstyle{magenta square}=[fill={rgb,255: red,255; green,101; blue,214}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 2}=[fill={rgb,255: red,116; green,160; blue,255}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 3}=[fill={rgb,255: red,151; green,200; blue,255}, draw=black, shape=rectangle, scale=2.0]
\tikzstyle{rainbow square 4}=[fill={rgb,255: red,114; green,255; blue,180}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 5}=[fill={rgb,255: red,112; green,65; blue,255}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 6}=[fill={rgb,255: red,255; green,111; blue,113}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 7}=[fill={rgb,255: red,255; green,242; blue,96}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 8}=[fill={rgb,255: red,79; green,91; blue,255}, draw=black, shape=rectangle]
\tikzstyle{rainbow square 9}=[fill={rgb,255: red,255; green,174; blue,75}, draw=black, shape=rectangle]

% Edge styles
\tikzstyle{arrow}=[-{latex[scale=3.0]}, line width=0.3mm]
\tikzstyle{big arrow}=[-{latex[scale=10.0]}, line width=0.7mm]
\tikzstyle{thick line}=[-, line width=0.35mm]
\tikzstyle{blue line}=[-, draw={rgb,255: red,51; green,95; blue,255}]
\tikzstyle{blue line dashed}=[-, draw={rgb,255: red,51; green,95; blue,255}, dashed]
\tikzstyle{dashed}=[-, dashed]
\tikzstyle{layer 0 connections}=[-, draw={rgb,255: red,122; green,56; blue,255}, line width=0.3mm]
\tikzstyle{layer 1 connections}=[-, draw={rgb,255: red,117; green,105; blue,255}, line width=0.3mm]
\tikzstyle{layer 2 connections}=[-, draw={rgb,255: red,119; green,171; blue,255}, line width=0.3mm]
\tikzstyle{layer 3 connections}=[-, draw={rgb,255: red,135; green,217; blue,255}, line width=0.3mm]
\tikzstyle{layer 0 params}=[-, fill={rgb,255: red,114; green,58; blue,255}]
\tikzstyle{layer 1 params}=[-, fill={rgb,255: red,117; green,105; blue,255}]
\tikzstyle{layer 2 params}=[-, fill={rgb,255: red,119; green,171; blue,255}]
\tikzstyle{layer 3 params}=[-, fill={rgb,255: red,135; green,217; blue,255}]
\tikzstyle{l1 pixel arrow}=[draw={rgb,255: red,114; green,58; blue,255}, -{latex[scale=10.0]}, line width=0.7mm]
\tikzstyle{l2 pixel arrow}=[draw={rgb,255: red,211; green,84; blue,0}, -{latex[scale=10.0]}, line width=0.7mm]
\tikzstyle{l3 pixel arrow}=[draw={rgb,255: red,76; green,148; blue,255}, -{latex[scale=10.0]}, line width=0.7mm]
\tikzstyle{l1 pixel line}=[-, draw={rgb,255: red,114; green,58; blue,255}, line width=0.5mm]
\tikzstyle{l2 pixel line}=[-, draw={rgb,255: red,211; green,84; blue,0}, line width=0.25mm]
\tikzstyle{l3 pixel line}=[-, draw={rgb,255: red,76; green,148; blue,255}, line width=0.2mm]
\tikzstyle{connection}=[-, draw={rgb,255: red,52; green,73; blue,94}, line width=0.2mm]

